A Configurable Mathematical Model for Single-Gateway LoRaWAN Performance Analysis

LoRaWAN is a Low Power Wide Area Network technology featuring long transmission ranges and a simple MAC layer, which can support sensor data collection, control applications and reliable services thanks to the flexibility offered by a large set of configurable system parameters. However, the impact of such parameters settings on the system's performance is often difficult to predict, depending on several factors. To ease this task, in this paper, we provide a mathematical model to estimate the performance of a LoRaWAN gateway serving a set of devices that may or may not employ confirmed traffic. The model features a set of parameters that can be adjusted to investigate different gateway and end-device configurations, making it possible to carry out a systematic analysis of various trade-offs. The results given by the proposed model are validated through realistic ns-3 simulations that confirm the ability of the model to predict the system performance with high accuracy, and assess the impact of the assumptions made in the model for tractability.

==> figures/data/model_alpha.txt <==
   0.0000000e+00   1.0000000e+00   9.9343501e-01   1.0000000e+00
   5.0000000e-02   9.9999986e-01   9.8864950e-01   9.9999925e-01
   1.0000000e-01   9.9999957e-01   9.8331215e-01   9.9999773e-01
   1.5000000e-01   9.9999891e-01   9.7774987e-01   9.9999219e-01
   2.0000000e-01   9.9999770e-01   9.7212608e-01   9.9997448e-01
   2.5000000e-01   9.9999570e-01   9.6650926e-01   9.9992629e-01
   3.0000000e-01   9.9999264e-01   9.6091531e-01   9.9981336e-01
   3.5000000e-01   9.9998818e-01   9.5533144e-01   9.9957899e-01
   4.0000000e-01   9.9998193e-01   9.4972942e-01   9.9913612e-01
   4.5000000e-01   9.9997335e-01   9.4407301e-01   9.9835669e-01
   5.0000000e-01   9.9996180e-01   9.3832288e-01   9.9705736e-01
   5.5000000e-01   9.9994640e-01   9.3244066e-01   9.9498134e-01
   6.0000000e-01   9.9992605e-01   9.2639350e-01   9.9177769e-01
   6.5000000e-01   9.9989940e-01   9.2016009e-01   9.8698382e-01
   7.0000000e-01   9.9986483e-01   9.1373840e-01   9.8002285e-01
   7.5000000e-01   9.9982060e-01   9.0715409e-01   9.7023504e-01
   8.0000000e-01   9.9976505e-01   9.0046659e-01   9.5696291e-01
   8.5000000e-01   9.9969695e-01   8.9376815e-01   9.3969159e-01
   9.0000000e-01   9.9961585e-01   8.8717248e-01   9.1820558e-01
   9.5000000e-01   9.9952223e-01   8.8079486e-01   8.9268876e-01
   1.0000000e+00   9.9941750e-01   8.7473155e-01   8.6370886e-01


==> figures/data/model_cder.txt <==
   1.0000000e-02   9.8910743e-01   9.9965036e-01   9.9999986e-01   1.0000000e+00
   1.1029433e-02   9.8790680e-01   9.9974211e-01   9.9999960e-01   1.0000000e+00
   1.2164839e-02   9.8657892e-01   9.9968038e-01   9.9999956e-01   1.0000000e+00
   1.3417128e-02   9.8511297e-01   9.9964730e-01   9.9999972e-01   1.0000000e+00
   1.4798332e-02   9.8349801e-01   9.9957324e-01   9.9999972e-01   1.0000000e+00
   1.6321721e-02   9.8172317e-01   9.9944193e-01   9.9999948e-01   1.0000000e+00
   1.8001933e-02   9.7977791e-01   9.9945092e-01   9.9999941e-01   1.0000000e+00
   1.9855112e-02   9.7765232e-01   9.9932117e-01   9.9999915e-01   1.0000000e+00
   2.1899063e-02   9.7533738e-01   9.9916137e-01   9.9999871e-01   1.0000000e+00
   2.4153425e-02   9.7282534e-01   9.9896506e-01   9.9999803e-01   1.0000000e+00
   2.6639859e-02   9.7010998e-01   9.9872469e-01   9.9999699e-01   1.0000000e+00
   2.9382254e-02   9.6718699e-01   9.9843165e-01   9.9999542e-01   1.0000000e+00
   3.2406960e-02   9.6405418e-01   9.9807632e-01   9.9999301e-01   1.0000000e+00
   3.5743040e-02   9.6071176e-01   9.9764834e-01   9.9998933e-01   1.0000000e+00
   3.9422547e-02   9.5716249e-01   9.9713706e-01   9.9998373e-01   1.0000000e+00
   4.3480835e-02   9.5341178e-01   9.9653213e-01   9.9997519e-01   1.0000000e+00
   4.7956896e-02   9.4946764e-01   9.9582434e-01   9.9996225e-01   1.0000000e+00
   5.2893737e-02   9.4534067e-01   9.9500640e-01   9.9994279e-01   9.9999999e-01
   5.8338794e-02   9.4104381e-01   9.9407374e-01   9.9991388e-01   9.9999997e-01
   6.4344383e-02   9.3659209e-01   9.9302504e-01   9.9987186e-01   9.9999994e-01
   7.0968206e-02   9.3200231e-01   9.9186228e-01   9.9981254e-01   9.9999984e-01
   7.8273909e-02   9.2729258e-01   9.9059051e-01   9.9973187e-01   9.9999961e-01
   8.6331684e-02   9.2248189e-01   9.8921712e-01   9.9962653e-01   9.9999905e-01
   9.5218954e-02   9.1758963e-01   9.8775094e-01   9.9949425e-01   9.9999776e-01
   1.0502111e-01   9.1263510e-01   9.8620126e-01   9.9933345e-01   9.9999518e-01
   1.1583233e-01   9.0763698e-01   9.8457685e-01   9.9914268e-01   9.9999054e-01
   1.2775649e-01   9.0261292e-01   9.8288524e-01   9.9891993e-01   9.9998280e-01
   1.4090817e-01   8.9757906e-01   9.8113205e-01   9.9866212e-01   9.9997046e-01
   1.5541372e-01   8.9254969e-01   9.7932059e-01   9.9836478e-01   9.9995127e-01
   1.7141253e-01   8.8753687e-01   9.7745162e-01   9.9802176e-01   9.9992184e-01
   1.8905830e-01   8.8255019e-01   9.7552318e-01   9.9762497e-01   9.9987710e-01
   2.0852059e-01   8.7759657e-01   9.7353053e-01   9.9716411e-01   9.9980951e-01
   2.2998639e-01   8.7268004e-01   9.7146615e-01   9.9662624e-01   9.9970793e-01
   2.5366195e-01   8.6780173e-01   9.6931971e-01   9.9599536e-01   9.9955601e-01
   2.7977475e-01   8.6295974e-01   9.6707811e-01   9.9525183e-01   9.9932998e-01
   3.0857569e-01   8.5814921e-01   9.6472545e-01   9.9437171e-01   9.9899577e-01
   3.4034149e-01   8.5336230e-01   9.6224301e-01   9.9332598e-01   9.9850518e-01
   3.7537737e-01   8.4858832e-01   9.5960920e-01   9.9207964e-01   9.9779128e-01
   4.1401996e-01   8.4381376e-01   9.5679948e-01   9.9059079e-01   9.9676304e-01
   4.5664054e-01   8.3902249e-01   9.5378628e-01   9.8880964e-01   9.9529985e-01
   5.0364863e-01   8.3419581e-01   9.5053889e-01   9.8667752e-01   9.9324669e-01
   5.5549589e-01   8.2931265e-01   9.4702339e-01   9.8412610e-01   9.9041153e-01
   6.1268048e-01   8.2434973e-01   9.4320254e-01   9.8107680e-01   9.8656699e-01
   6.7575184e-01   8.1928166e-01   9.3903579e-01   9.7744079e-01   9.8145851e-01
   7.4531597e-01   8.1408118e-01   9.3447930e-01   9.7311951e-01   9.7482134e-01
   8.2204126e-01   8.0871928e-01   9.2948609e-01   9.6800636e-01   9.6640719e-01
   9.0666491e-01   8.0316540e-01   9.2400627e-01   9.6198945e-01   9.5601946e-01
   1.0000000e+00   7.9738769e-01   9.1798755e-01   9.5495590e-01   9.4355269e-01


==> figures/data/model_cpsr.txt <==
   1.0000000e-02   9.8170364e-01   9.9866940e-01   9.9999889e-01   1.0000000e+00
   1.1029433e-02   9.7867331e-01   9.9915935e-01   9.9999481e-01   1.0000000e+00
   1.2164839e-02   9.7510691e-01   9.9883982e-01   9.9999415e-01   1.0000000e+00
   1.3417128e-02   9.7092004e-01   9.9865426e-01   9.9999700e-01   1.0000000e+00
   1.4798332e-02   9.6602061e-01   9.9820210e-01   9.9999695e-01   1.0000000e+00
   1.6321721e-02   9.6030992e-01   9.9728904e-01   9.9999246e-01   1.0000000e+00
   1.8001933e-02   9.5368425e-01   9.9736224e-01   9.9999079e-01   1.0000000e+00
   1.9855112e-02   9.4603711e-01   9.9634886e-01   9.9998423e-01   1.0000000e+00
   2.1899063e-02   9.3726209e-01   9.9495140e-01   9.9997012e-01   1.0000000e+00
   2.4153425e-02   9.2725613e-01   9.9303545e-01   9.9994332e-01   1.0000000e+00
   2.6639859e-02   9.1592338e-01   9.9042789e-01   9.9989256e-01   9.9999998e-01
   2.9382254e-02   9.0317914e-01   9.8691113e-01   9.9979684e-01   9.9999994e-01
   3.2406960e-02   8.8895400e-01   9.8221971e-01   9.9961748e-01   9.9999981e-01
   3.5743040e-02   8.7319772e-01   9.7604143e-01   9.9928415e-01   9.9999936e-01
   3.9422547e-02   8.5588261e-01   9.6802581e-01   9.9867124e-01   9.9999784e-01
   4.3480835e-02   8.3700637e-01   9.5780173e-01   9.9755964e-01   9.9999280e-01
   4.7956896e-02   8.1659387e-01   9.4500536e-01   9.9557971e-01   9.9997635e-01
   5.2893737e-02   7.9469808e-01   9.2931611e-01   9.9213786e-01   9.9992351e-01
   5.8338794e-02   7.7139972e-01   9.1049598e-01   9.8634835e-01   9.9975704e-01
   6.4344383e-02   7.4680593e-01   8.8842458e-01   9.7702784e-01   9.9924535e-01
   7.0968206e-02   7.2104783e-01   8.6312232e-01   9.6283743e-01   9.9772866e-01
   7.8273909e-02   6.9427726e-01   8.3475642e-01   9.4261112e-01   9.9351113e-01
   8.6331684e-02   6.6666275e-01   8.0362901e-01   9.1575563e-01   9.8309506e-01
   9.5218954e-02   6.3838510e-01   7.7015044e-01   8.8248147e-01   9.6185647e-01
   1.0502111e-01   6.0963264e-01   7.3480419e-01   8.4372379e-01   9.2749502e-01
   1.1583233e-01   5.8059658e-01   6.9810976e-01   8.0084472e-01   8.8206866e-01
   1.2775649e-01   5.5146645e-01   6.6058894e-01   7.5531248e-01   8.2975196e-01
   1.4090817e-01   5.2242603e-01   6.2273864e-01   7.0847930e-01   7.7433180e-01
   1.5541372e-01   4.9364973e-01   5.8501150e-01   6.6147495e-01   7.1847014e-01
   1.7141253e-01   4.6529953e-01   5.4780396e-01   6.1518150e-01   6.6385255e-01
   1.8905830e-01   4.3752267e-01   5.1145065e-01   5.7025134e-01   6.1148526e-01
   2.0852059e-01   4.1044987e-01   4.7622370e-01   5.2714226e-01   5.6193166e-01
   2.2998639e-01   3.8419436e-01   4.4233548e-01   4.8615547e-01   5.1547149e-01
   2.5366195e-01   3.5885131e-01   4.0994352e-01   4.4747046e-01   4.7220354e-01
   2.7977475e-01   3.3449794e-01   3.7915660e-01   4.1117431e-01   4.3211168e-01
   3.0857569e-01   3.1119399e-01   3.5004145e-01   3.7728544e-01   3.9510761e-01
   3.4034149e-01   2.8898261e-01   3.2262925e-01   3.4577239e-01   3.6105890e-01
   3.7537737e-01   2.6789152e-01   2.9692192e-01   3.1656829e-01   3.2980754e-01
   4.1401996e-01   2.4793436e-01   2.7289781e-01   2.8958202e-01   3.0118232e-01
   4.5664054e-01   2.2911220e-01   2.5051678e-01   2.6470669e-01   2.7500704e-01
   5.0364863e-01   2.1141507e-01   2.2972459e-01   2.4182601e-01   2.5110595e-01
   5.5549589e-01   1.9482356e-01   2.1045667e-01   2.2081904e-01   2.2930735e-01
   6.1268048e-01   1.7931034e-01   1.9264131e-01   2.0156365e-01   2.0944576e-01
   6.7575184e-01   1.6484158e-01   1.7620219e-01   1.8393912e-01   1.9136336e-01
   7.4531597e-01   1.5137840e-01   1.6106060e-01   1.6782784e-01   1.7491065e-01
   8.2204126e-01   1.3887802e-01   1.4713706e-01   1.5311659e-01   1.5994683e-01
   9.0666491e-01   1.2729493e-01   1.3435268e-01   1.3969729e-01   1.4633985e-01
   1.0000000e+00   1.1658185e-01   1.2263021e-01   1.2746755e-01   1.3396638e-01


==> figures/data/model_cpsr_params.txt <==
   1.0000000e-02   9.5637556e-01   9.6210422e-01   9.8170364e-01   9.8484307e-01   9.9089835e-01   9.8751637e-01
   1.2216773e-02   9.4414975e-01   9.5028705e-01   9.7493841e-01   9.7830813e-01   9.8757157e-01   9.8380413e-01
   1.4924955e-02   9.2883896e-01   9.3520268e-01   9.6555770e-01   9.6901524e-01   9.8292605e-01   9.7883132e-01
   1.8233480e-02   9.0992567e-01   9.1624408e-01   9.5274701e-01   9.5605771e-01   9.7649316e-01   9.7219102e-01
   2.2275430e-02   8.8692889e-01   8.9283161e-01   9.3561315e-01   9.3842785e-01   9.6770052e-01   9.6339706e-01
   2.7213388e-02   8.5945751e-01   8.6447517e-01   9.1327562e-01   9.1511696e-01   9.5588556e-01   9.5190128e-01
   3.3245979e-02   8.2726794e-01   8.3084362e-01   8.8499283e-01   8.8525866e-01   9.4032830e-01   9.3712735e-01
   4.0615860e-02   7.9031781e-01   7.9183191e-01   8.5030233e-01   8.4829316e-01   9.2030439e-01   9.1852059e-01
   4.9619476e-02   7.4880602e-01   7.4761384e-01   8.0914265e-01   8.0411522e-01   8.9515505e-01   8.9560861e-01
   6.0618990e-02   7.0319027e-01   6.9866909e-01   7.6192360e-01   7.5316464e-01   8.6436651e-01   8.6806443e-01
   7.4056847e-02   6.5417630e-01   6.4577632e-01   7.0952329e-01   6.9643006e-01   8.2764810e-01   8.3576164e-01
   9.0473572e-02   6.0267806e-01   5.8997007e-01   6.5320994e-01   6.3536075e-01   7.8499720e-01   7.9881177e-01
   1.1052951e-01   5.4975314e-01   5.3246613e-01   5.9450669e-01   5.7170665e-01   7.3673984e-01   7.5757707e-01
   1.3503140e-01   4.9652264e-01   4.7456587e-01   5.3502984e-01   5.0732434e-01   6.8353907e-01   7.1265594e-01
   1.6496481e-01   4.4408705e-01   4.1755430e-01   4.7633259e-01   4.4398972e-01   6.2636749e-01   6.6484333e-01
   2.0153377e-01   3.9344965e-01   3.6260654e-01   4.1977919e-01   3.8324927e-01   5.6644564e-01   6.1507215e-01
   2.4620924e-01   3.4545674e-01   3.1071502e-01   3.6646286e-01   3.2632673e-01   5.0515375e-01   5.6434441e-01
   3.0078825e-01   3.0075996e-01   2.6264431e-01   3.1716941e-01   2.7408645e-01   4.4392846e-01   5.1366144e-01
   3.6746619e-01   2.5980189e-01   2.1891514e-01   2.7238034e-01   2.2704423e-01   3.8415861e-01   4.6396142e-01
   4.4892513e-01   2.2282252e-01   1.7981384e-01   2.3230439e-01   1.8541063e-01   3.2709378e-01   4.1607019e-01
   5.4844166e-01   1.8988143e-01   1.4542060e-01   1.9692587e-01   1.4915139e-01   2.7377572e-01   3.7066835e-01
   6.7001875e-01   1.6088994e-01   1.1564837e-01   1.6605923e-01   1.1805208e-01   2.2499781e-01   3.2827497e-01
   8.1854673e-01   1.3564731e-01   9.0284940e-02   1.3940211e-01   9.1777797e-02   1.8129302e-01   2.8924605e-01
   1.0000000e+00   1.1387636e-01   6.9032447e-02   1.1658185e-01   6.9922777e-02   1.4294521e-01   2.5378454e-01


==> figures/data/model_cpsr_params_1rep.txt <==
   1.0000000e-02   9.5637556e-01   9.6210422e-01   9.8170364e-01   9.8484307e-01   9.9089835e-01   9.8751637e-01
   1.1029433e-02   9.5074545e-01   9.5669175e-01   9.7867331e-01   9.8193840e-01   9.8940977e-01   9.8583493e-01
   1.2164839e-02   9.4444015e-01   9.5057036e-01   9.7510691e-01   9.7847293e-01   9.8765461e-01   9.8389494e-01
   1.3417128e-02   9.3739886e-01   9.4366999e-01   9.7092004e-01   9.7435365e-01   9.8558733e-01   9.8165620e-01
   1.4798332e-02   9.2956026e-01   9.3591921e-01   9.6602061e-01   9.6947846e-01   9.8315646e-01   9.7907372e-01
   1.6321721e-02   9.2086363e-01   9.2724644e-01   9.6030992e-01   9.6373722e-01   9.8030446e-01   9.7609771e-01
   1.8001933e-02   9.1125015e-01   9.1758145e-01   9.5368425e-01   9.5701344e-01   9.7696770e-01   9.7267369e-01
   1.9855112e-02   9.0066432e-01   9.0685698e-01   9.4603711e-01   9.4918671e-01   9.7307673e-01   9.6874286e-01
   2.1899063e-02   8.8905559e-01   8.9501061e-01   9.3726209e-01   9.4013574e-01   9.6855666e-01   9.6424265e-01
   2.4153425e-02   8.7637993e-01   8.8198671e-01   9.2725613e-01   9.2974217e-01   9.6332797e-01   9.5910750e-01
   2.6639859e-02   8.6260150e-01   8.6773841e-01   9.1592338e-01   9.1789484e-01   9.5730747e-01   9.5326993e-01
   2.9382254e-02   8.4769430e-01   8.5222962e-01   9.0317914e-01   9.0449442e-01   9.5040965e-01   9.4666179e-01
   3.2406960e-02   8.3164367e-01   8.3543694e-01   8.8895400e-01   8.8945829e-01   9.4254820e-01   9.3921573e-01
   3.5743040e-02   8.1444759e-01   8.1735136e-01   8.7319772e-01   8.7272511e-01   9.3363793e-01   9.3086687e-01
   3.9422547e-02   7.9611783e-01   7.9797972e-01   8.5588261e-01   8.5425907e-01   9.2359675e-01   9.2155454e-01
   4.3480835e-02   7.7668072e-01   7.7734585e-01   8.3700637e-01   8.3405332e-01   9.1234791e-01   9.1122413e-01
   4.7956896e-02   7.5617755e-01   7.5549123e-01   8.1659387e-01   8.1213241e-01   8.9982228e-01   8.9982890e-01
   5.2893737e-02   7.3466469e-01   7.3247526e-01   7.9469808e-01   7.8855355e-01   8.8596065e-01   8.8733169e-01
   5.8338794e-02   7.1221317e-01   7.0837497e-01   7.7139972e-01   7.6340646e-01   8.7071595e-01   8.7370647e-01
   6.4344383e-02   6.8890790e-01   6.8328422e-01   7.4680593e-01   7.3681194e-01   8.5405535e-01   8.5893970e-01
   7.0968206e-02   6.6484647e-01   6.5731245e-01   7.2104783e-01   7.0891913e-01   8.3596207e-01   8.4303132e-01
   7.8273909e-02   6.4013763e-01   6.3058285e-01   6.9427726e-01   6.7990167e-01   8.1643692e-01   8.2599554e-01
   8.6331684e-02   6.1489936e-01   6.0323024e-01   6.6666275e-01   6.4995296e-01   7.9549942e-01   8.0786107e-01
   9.5218954e-02   5.8925678e-01   5.7539853e-01   6.3838510e-01   6.1928081e-01   7.7318854e-01   7.8867117e-01
   1.0502111e-01   5.6333982e-01   5.4723794e-01   6.0963264e-01   5.8810181e-01   7.4956290e-01   7.6848314e-01
   1.1583233e-01   5.3728082e-01   5.1890215e-01   5.8059658e-01   5.5663568e-01   7.2470052e-01   7.4736756e-01
   1.2775649e-01   5.1121210e-01   4.9054534e-01   5.5146645e-01   5.2509984e-01   6.9869802e-01   7.2540714e-01
   1.4090817e-01   4.8526366e-01   4.6231931e-01   5.2242603e-01   4.9370451e-01   6.7166935e-01   7.0269526e-01
   1.5541372e-01   4.5956093e-01   4.3437084e-01   4.9364973e-01   4.6264841e-01   6.4374408e-01   6.7933436e-01
   1.7141253e-01   4.3422283e-01   4.0683921e-01   4.6529953e-01   4.3211527e-01   6.1506517e-01   6.5543401e-01
   1.8905830e-01   4.0935998e-01   3.7985414e-01   4.3752267e-01   4.0227109e-01   5.8578655e-01   6.3110898e-01
   2.0852059e-01   3.8507335e-01   3.5353401e-01   4.1044987e-01   3.7326232e-01   5.5607028e-01   6.0647723e-01
   2.2998639e-01   3.6145308e-01   3.2798457e-01   3.8419436e-01   3.4521477e-01   5.2608366e-01   5.8165788e-01
   2.5366195e-01   3.3857777e-01   3.0329802e-01   3.5885131e-01   3.1823323e-01   4.9599614e-01   5.5676929e-01
   2.7977475e-01   3.1651399e-01   2.7955247e-01   3.3449794e-01   2.9240175e-01   4.6597638e-01   5.3192729e-01
   3.0857569e-01   2.9531615e-01   2.5681192e-01   3.1119399e-01   2.6778446e-01   4.3618937e-01   5.0724347e-01
   3.4034149e-01   2.7502667e-01   2.3512638e-01   2.8898261e-01   2.4442676e-01   4.0679366e-01   4.8282381e-01
   3.7537737e-01   2.5567636e-01   2.1453245e-01   2.6789152e-01   2.2235684e-01   3.7793913e-01   4.5876742e-01
   4.1401996e-01   2.3728500e-01   1.9505412e-01   2.4793436e-01   2.0158740e-01   3.4976480e-01   4.3516554e-01
   4.5664054e-01   2.1986216e-01   1.7670368e-01   2.2911220e-01   1.8211749e-01   3.2239729e-01   4.1210087e-01
   5.0364863e-01   2.0340805e-01   1.5948282e-01   2.1141507e-01   1.6393434e-01   2.9594946e-01   3.8964694e-01
   5.5549589e-01   1.8791454e-01   1.4338387e-01   1.9482356e-01   1.4701521e-01   2.7051961e-01   3.6786790e-01
   6.1268048e-01   1.7336616e-01   1.2839094e-01   1.7931034e-01   1.3132911e-01   2.4619101e-01   3.4681841e-01
   6.7575184e-01   1.5974116e-01   1.1448112e-01   1.6484158e-01   1.1683842e-01   2.2303184e-01   3.2654368e-01
   7.4531597e-01   1.4701254e-01   1.0162569e-01   1.5137840e-01   1.0350037e-01   2.0109543e-01   3.0707977e-01
   8.2204126e-01   1.3514903e-01   8.9791127e-02   1.3887802e-01   9.1268304e-02   1.8042074e-01   2.8845394e-01
   9.0666491e-01   1.2411600e-01   7.8940123e-02   1.2729493e-01   8.0092836e-02   1.6103312e-01   2.7068514e-01
   1.0000000e+00   1.1387636e-01   6.9032447e-02   1.1658185e-01   6.9922777e-02   1.4294521e-01   2.5378454e-01


==> figures/data/model_cpsr_params_4rep.txt <==
   1.0000000e-02   9.9999418e-01   9.9999737e-01   9.9999889e-01   9.9999790e-01   9.9999981e-01   9.9999972e-01
   1.1029433e-02   9.9999044e-01   9.9999543e-01   9.9999481e-01   9.9999952e-01   9.9999995e-01   9.9999902e-01
   1.2164839e-02   9.9998425e-01   9.9999189e-01   9.9999415e-01   9.9999942e-01   9.9999994e-01   9.9999891e-01
   1.3417128e-02   9.9997439e-01   9.9998575e-01   9.9999700e-01   9.9999912e-01   9.9999992e-01   9.9999933e-01
   1.4798332e-02   9.9995771e-01   9.9997502e-01   9.9999695e-01   9.9999863e-01   9.9999987e-01   9.9999925e-01
   1.6321721e-02   9.9993013e-01   9.9995643e-01   9.9999246e-01   9.9999767e-01   9.9999982e-01   9.9999865e-01
   1.8001933e-02   9.9988475e-01   9.9992450e-01   9.9999079e-01   9.9999517e-01   9.9999965e-01   9.9999853e-01
   1.9855112e-02   9.9981045e-01   9.9986877e-01   9.9998423e-01   9.9999001e-01   9.9999934e-01   9.9999775e-01
   2.1899063e-02   9.9968836e-01   9.9977277e-01   9.9997012e-01   9.9997941e-01   9.9999874e-01   9.9999622e-01
   2.4153425e-02   9.9948978e-01   9.9960817e-01   9.9994332e-01   9.9995780e-01   9.9999759e-01   9.9999360e-01
   2.6639859e-02   9.9916717e-01   9.9932744e-01   9.9989256e-01   9.9991405e-01   9.9999539e-01   9.9998911e-01
   2.9382254e-02   9.9864767e-01   9.9885145e-01   9.9979684e-01   9.9982621e-01   9.9999123e-01   9.9998144e-01
   3.2406960e-02   9.9781361e-01   9.9804976e-01   9.9961748e-01   9.9965140e-01   9.9998338e-01   9.9996830e-01
   3.5743040e-02   9.9648892e-01   9.9671041e-01   9.9928415e-01   9.9930683e-01   9.9996865e-01   9.9994582e-01
   3.9422547e-02   9.9440884e-01   9.9449558e-01   9.9867124e-01   9.9863500e-01   9.9994121e-01   9.9990748e-01
   4.3480835e-02   9.9119007e-01   9.9088243e-01   9.9755964e-01   9.9734203e-01   9.9989047e-01   9.9984231e-01
   4.7956896e-02   9.8630254e-01   9.8509688e-01   9.9557971e-01   9.9489539e-01   9.9979731e-01   9.9973211e-01
   5.2893737e-02   9.7905895e-01   9.7606799e-01   9.9213786e-01   9.9037488e-01   9.9962765e-01   9.9954698e-01
   5.8338794e-02   9.6864546e-01   9.6245972e-01   9.8634835e-01   9.8231257e-01   9.9932114e-01   9.9923839e-01
   6.4344383e-02   9.5421589e-01   9.4285004e-01   9.7702784e-01   9.6866095e-01   9.9877205e-01   9.9872895e-01
   7.0968206e-02   9.3504887e-01   9.1607435e-01   9.6283743e-01   9.4713758e-01   9.9779733e-01   9.9789760e-01
   7.8273909e-02   9.1072541e-01   8.8161542e-01   9.4261112e-01   9.1604394e-01   9.9608496e-01   9.9656001e-01
   8.6331684e-02   8.8125313e-01   8.3982351e-01   9.1575563e-01   8.7510969e-01   9.9311542e-01   9.9444503e-01
   9.5218954e-02   8.4708014e-01   7.9183599e-01   8.8248147e-01   8.2565509e-01   9.8805477e-01   9.9117195e-01
   1.0502111e-01   8.0900023e-01   7.3927244e-01   8.4372379e-01   7.6999912e-01   9.7964193e-01   9.8623895e-01
   1.1583233e-01   7.6800129e-01   6.8388896e-01   8.0084472e-01   7.1068579e-01   9.6614639e-01   9.7903841e-01
   1.2775649e-01   7.2511677e-01   6.2732356e-01   7.5531248e-01   6.4997659e-01   9.4553955e-01   9.6891511e-01
   1.4090817e-01   6.8131618e-01   5.7096304e-01   7.0847930e-01   5.8965811e-01   9.1599695e-01   9.5526887e-01
   1.5541372e-01   6.3744199e-01   5.1590338e-01   6.6147495e-01   5.3103939e-01   8.7660050e-01   9.3767762e-01
   1.7141253e-01   5.9418461e-01   4.6296374e-01   6.1518150e-01   4.7502511e-01   8.2780377e-01   9.1599525e-01
   1.8905830e-01   5.5208235e-01   4.1272402e-01   5.7025134e-01   4.2220375e-01   7.7131832e-01   8.9038504e-01
   2.0852059e-01   5.1153499e-01   3.6556848e-01   5.2714226e-01   3.7292657e-01   7.0955805e-01   8.6128133e-01
   2.2998639e-01   4.7282334e-01   3.2172690e-01   4.8615547e-01   3.2737110e-01   6.4504129e-01   8.2930475e-01
   2.5366195e-01   4.3612992e-01   2.8130989e-01   4.4747046e-01   2.8558967e-01   5.8000235e-01   7.9516634e-01
   2.7977475e-01   4.0155843e-01   2.4433781e-01   4.1117431e-01   2.4754549e-01   5.1623155e-01   7.5958658e-01
   3.0857569e-01   3.6915093e-01   2.1076367e-01   3.7728544e-01   2.1313923e-01   4.5506195e-01   7.2323957e-01
   3.4034149e-01   3.3890230e-01   1.8049096e-01   3.4577239e-01   1.8222841e-01   3.9742357e-01   6.8672135e-01
   3.7537737e-01   3.1077222e-01   1.5338737e-01   3.1656829e-01   1.5464138e-01   3.4391754e-01   6.5053673e-01
   4.1401996e-01   2.8469482e-01   1.2929516e-01   2.8958202e-01   1.3018751e-01   2.9488771e-01   6.1509808e-01
   4.5664054e-01   2.6058637e-01   1.0803910e-01   2.6470669e-01   1.0866447e-01   2.5048176e-01   5.8073107e-01
   5.0364863e-01   2.3835131e-01   8.9432358e-02   2.4182601e-01   8.9863438e-02   2.1070031e-01   5.4768387e-01
   5.5549589e-01   2.1788694e-01   7.3281068e-02   2.2081904e-01   7.3572922e-02   1.7543528e-01   5.1613729e-01
   6.1268048e-01   1.9908703e-01   5.9387729e-02   2.0156365e-01   5.9581478e-02   1.4449952e-01   4.8621502e-01
   6.7575184e-01   1.8184449e-01   4.7553918e-02   1.8393912e-01   4.7679802e-02   1.1764949e-01   4.5799280e-01
   7.4531597e-01   1.6605344e-01   3.7582473e-02   1.6782784e-01   3.7662354e-02   9.4602714e-02   4.3150663e-01
   8.2204126e-01   1.5161057e-01   2.9279358e-02   1.5311659e-01   2.9328747e-02   7.5051321e-02   4.0675961e-01
   9.0666491e-01   1.3841626e-01   2.2455340e-02   1.3969729e-01   2.2485014e-02   5.8672690e-02   3.8372756e-01
   1.0000000e+00   1.2637516e-01   1.6927581e-02   1.2746755e-01   1.6944854e-02   4.5137989e-02   3.6236339e-01


==> figures/data/model_cpsr_params_comparison.txt <==
   1.0000000e-02   9.8170364e-01   9.8484307e-01   9.8751637e-01   9.9089835e-01   9.9999889e-01   9.9999790e-01   9.9999972e-01   9.9999981e-01
   1.1029433e-02   9.7867331e-01   9.8193840e-01   9.8583493e-01   9.8940977e-01   9.9999481e-01   9.9999952e-01   9.9999902e-01   9.9999995e-01
   1.2164839e-02   9.7510691e-01   9.7847293e-01   9.8389494e-01   9.8765461e-01   9.9999415e-01   9.9999942e-01   9.9999891e-01   9.9999994e-01
   1.3417128e-02   9.7092004e-01   9.7435365e-01   9.8165620e-01   9.8558733e-01   9.9999700e-01   9.9999912e-01   9.9999933e-01   9.9999992e-01
   1.4798332e-02   9.6602061e-01   9.6947846e-01   9.7907372e-01   9.8315646e-01   9.9999695e-01   9.9999863e-01   9.9999925e-01   9.9999987e-01
   1.6321721e-02   9.6030992e-01   9.6373722e-01   9.7609771e-01   9.8030446e-01   9.9999246e-01   9.9999767e-01   9.9999865e-01   9.9999982e-01
   1.8001933e-02   9.5368425e-01   9.5701344e-01   9.7267369e-01   9.7696770e-01   9.9999079e-01   9.9999517e-01   9.9999853e-01   9.9999965e-01
   1.9855112e-02   9.4603711e-01   9.4918671e-01   9.6874286e-01   9.7307673e-01   9.9998423e-01   9.9999001e-01   9.9999775e-01   9.9999934e-01
   2.1899063e-02   9.3726209e-01   9.4013574e-01   9.6424265e-01   9.6855666e-01   9.9997012e-01   9.9997941e-01   9.9999622e-01   9.9999874e-01
   2.4153425e-02   9.2725613e-01   9.2974217e-01   9.5910750e-01   9.6332797e-01   9.9994332e-01   9.9995780e-01   9.9999360e-01   9.9999759e-01
   2.6639859e-02   9.1592338e-01   9.1789484e-01   9.5326993e-01   9.5730747e-01   9.9989256e-01   9.9991405e-01   9.9998911e-01   9.9999539e-01
   2.9382254e-02   9.0317914e-01   9.0449442e-01   9.4666179e-01   9.5040965e-01   9.9979684e-01   9.9982621e-01   9.9998144e-01   9.9999123e-01
   3.2406960e-02   8.8895400e-01   8.8945829e-01   9.3921573e-01   9.4254820e-01   9.9961748e-01   9.9965140e-01   9.9996830e-01   9.9998338e-01
   3.5743040e-02   8.7319772e-01   8.7272511e-01   9.3086687e-01   9.3363793e-01   9.9928415e-01   9.9930683e-01   9.9994582e-01   9.9996865e-01
   3.9422547e-02   8.5588261e-01   8.5425907e-01   9.2155454e-01   9.2359675e-01   9.9867124e-01   9.9863500e-01   9.9990748e-01   9.9994121e-01
   4.3480835e-02   8.3700637e-01   8.3405332e-01   9.1122413e-01   9.1234791e-01   9.9755964e-01   9.9734203e-01   9.9984231e-01   9.9989047e-01
   4.7956896e-02   8.1659387e-01   8.1213241e-01   8.9982890e-01   8.9982228e-01   9.9557971e-01   9.9489539e-01   9.9973211e-01   9.9979731e-01
   5.2893737e-02   7.9469808e-01   7.8855355e-01   8.8733169e-01   8.8596065e-01   9.9213786e-01   9.9037488e-01   9.9954698e-01   9.9962765e-01
   5.8338794e-02   7.7139972e-01   7.6340646e-01   8.7370647e-01   8.7071595e-01   9.8634835e-01   9.8231257e-01   9.9923839e-01   9.9932114e-01
   6.4344383e-02   7.4680593e-01   7.3681194e-01   8.5893970e-01   8.5405535e-01   9.7702784e-01   9.6866095e-01   9.9872895e-01   9.9877205e-01
   7.0968206e-02   7.2104783e-01   7.0891913e-01   8.4303132e-01   8.3596207e-01   9.6283743e-01   9.4713758e-01   9.9789760e-01   9.9779733e-01
   7.8273909e-02   6.9427726e-01   6.7990167e-01   8.2599554e-01   8.1643692e-01   9.4261112e-01   9.1604394e-01   9.9656001e-01   9.9608496e-01
   8.6331684e-02   6.6666275e-01   6.4995296e-01   8.0786107e-01   7.9549942e-01   9.1575563e-01   8.7510969e-01   9.9444503e-01   9.9311542e-01
   9.5218954e-02   6.3838510e-01   6.1928081e-01   7.8867117e-01   7.7318854e-01   8.8248147e-01   8.2565509e-01   9.9117195e-01   9.8805477e-01
   1.0502111e-01   6.0963264e-01   5.8810181e-01   7.6848314e-01   7.4956290e-01   8.4372379e-01   7.6999912e-01   9.8623895e-01   9.7964193e-01
   1.1583233e-01   5.8059658e-01   5.5663568e-01   7.4736756e-01   7.2470052e-01   8.0084472e-01   7.1068579e-01   9.7903841e-01   9.6614639e-01
   1.2775649e-01   5.5146645e-01   5.2509984e-01   7.2540714e-01   6.9869802e-01   7.5531248e-01   6.4997659e-01   9.6891511e-01   9.4553955e-01
   1.4090817e-01   5.2242603e-01   4.9370451e-01   7.0269526e-01   6.7166935e-01   7.0847930e-01   5.8965811e-01   9.5526887e-01   9.1599695e-01
   1.5541372e-01   4.9364973e-01   4.6264841e-01   6.7933436e-01   6.4374408e-01   6.6147495e-01   5.3103939e-01   9.3767762e-01   8.7660050e-01
   1.7141253e-01   4.6529953e-01   4.3211527e-01   6.5543401e-01   6.1506517e-01   6.1518150e-01   4.7502511e-01   9.1599525e-01   8.2780377e-01
   1.8905830e-01   4.3752267e-01   4.0227109e-01   6.3110898e-01   5.8578655e-01   5.7025134e-01   4.2220375e-01   8.9038504e-01   7.7131832e-01
   2.0852059e-01   4.1044987e-01   3.7326232e-01   6.0647723e-01   5.5607028e-01   5.2714226e-01   3.7292657e-01   8.6128133e-01   7.0955805e-01
   2.2998639e-01   3.8419436e-01   3.4521477e-01   5.8165788e-01   5.2608366e-01   4.8615547e-01   3.2737110e-01   8.2930475e-01   6.4504129e-01
   2.5366195e-01   3.5885131e-01   3.1823323e-01   5.5676929e-01   4.9599614e-01   4.4747046e-01   2.8558967e-01   7.9516634e-01   5.8000235e-01
   2.7977475e-01   3.3449794e-01   2.9240175e-01   5.3192729e-01   4.6597638e-01   4.1117431e-01   2.4754549e-01   7.5958658e-01   5.1623155e-01
   3.0857569e-01   3.1119399e-01   2.6778446e-01   5.0724347e-01   4.3618937e-01   3.7728544e-01   2.1313923e-01   7.2323957e-01   4.5506195e-01
   3.4034149e-01   2.8898261e-01   2.4442676e-01   4.8282381e-01   4.0679366e-01   3.4577239e-01   1.8222841e-01   6.8672135e-01   3.9742357e-01
   3.7537737e-01   2.6789152e-01   2.2235684e-01   4.5876742e-01   3.7793913e-01   3.1656829e-01   1.5464138e-01   6.5053673e-01   3.4391754e-01
   4.1401996e-01   2.4793436e-01   2.0158740e-01   4.3516554e-01   3.4976480e-01   2.8958202e-01   1.3018751e-01   6.1509808e-01   2.9488771e-01
   4.5664054e-01   2.2911220e-01   1.8211749e-01   4.1210087e-01   3.2239729e-01   2.6470669e-01   1.0866447e-01   5.8073107e-01   2.5048176e-01
   5.0364863e-01   2.1141507e-01   1.6393434e-01   3.8964694e-01   2.9594946e-01   2.4182601e-01   8.9863438e-02   5.4768387e-01   2.1070031e-01
   5.5549589e-01   1.9482356e-01   1.4701521e-01   3.6786790e-01   2.7051961e-01   2.2081904e-01   7.3572922e-02   5.1613729e-01   1.7543528e-01
   6.1268048e-01   1.7931034e-01   1.3132911e-01   3.4681841e-01   2.4619101e-01   2.0156365e-01   5.9581478e-02   4.8621502e-01   1.4449952e-01
   6.7575184e-01   1.6484158e-01   1.1683842e-01   3.2654368e-01   2.2303184e-01   1.8393912e-01   4.7679802e-02   4.5799280e-01   1.1764949e-01
   7.4531597e-01   1.5137840e-01   1.0350037e-01   3.0707977e-01   2.0109543e-01   1.6782784e-01   3.7662354e-02   4.3150663e-01   9.4602714e-02
   8.2204126e-01   1.3887802e-01   9.1268304e-02   2.8845394e-01   1.8042074e-01   1.5311659e-01   2.9328747e-02   4.0675961e-01   7.5051321e-02
   9.0666491e-01   1.2729493e-01   8.0092836e-02   2.7068514e-01   1.6103312e-01   1.3969729e-01   2.2485014e-02   3.8372756e-01   5.8672690e-02
   1.0000000e+00   1.1658185e-01   6.9922777e-02   2.5378454e-01   1.4294521e-01   1.2746755e-01   1.6944854e-02   3.6236339e-01   4.5137989e-02


==> figures/data/model_fastsfrx2.txt <==
   1.0000000e-02   1.0000000e+00   1.0000000e+00   9.8592766e-01   1.0000000e+00   1.0000000e+00   9.8820000e-01   1.0000000e+00
   1.2115277e-02   1.0000000e+00   1.0000000e+00   9.8544773e-01   1.0000000e+00   1.0000000e+00   9.8802184e-01   1.0000000e+00
   1.4677993e-02   1.0000000e+00   1.0000000e+00   9.8295239e-01   1.0000000e+00   1.0000000e+00   9.8608393e-01   1.0000000e+00
   1.7782794e-02   1.0000000e+00   1.0000000e+00   9.7889234e-01   1.0000000e+00   1.0000000e+00   9.8314966e-01   1.0000000e+00
   2.1544347e-02   1.0000000e+00   1.0000000e+00   9.7385775e-01   1.0000000e+00   1.0000000e+00   9.7959703e-01   1.0000000e+00
   2.6101572e-02   9.9999999e-01   1.0000000e+00   9.6762049e-01   1.0000000e+00   1.0000000e+00   9.7529427e-01   1.0000000e+00
   3.1622777e-02   9.9999986e-01   1.0000000e+00   9.5989826e-01   1.0000000e+00   1.0000000e+00   9.7008008e-01   1.0000000e+00
   3.8311868e-02   9.9999848e-01   1.0000000e+00   9.5033656e-01   9.9999999e-01   1.0000000e+00   9.6375588e-01   1.0000000e+00
   4.6415888e-02   9.9998406e-01   1.0000000e+00   9.3847845e-01   9.9999991e-01   1.0000000e+00   9.5607548e-01   1.0000000e+00
   5.6234133e-02   9.9984212e-01   9.9999998e-01   9.2371095e-01   9.9999933e-01   1.0000000e+00   9.4673067e-01   1.0000000e+00
   6.8129207e-02   9.9855799e-01   9.9999989e-01   9.0521332e-01   9.9999536e-01   9.9999998e-01   9.3532980e-01   1.0000000e+00
   8.2540419e-02   9.8893778e-01   9.9999937e-01   8.8242453e-01   9.9996928e-01   9.9999992e-01   9.2136467e-01   1.0000000e+00
   1.0000000e-01   9.4627709e-01   9.9999668e-01   8.5777610e-01   9.9980806e-01   9.9999960e-01   9.0416074e-01   1.0000000e+00
   1.2115277e-01   8.5869240e-01   9.9998745e-01   8.3589401e-01   9.9888835e-01   9.9999793e-01   8.8283673e-01   1.0000000e+00
   1.4677993e-01   7.5099423e-01   9.9996346e-01   8.1691762e-01   9.9430231e-01   9.9998887e-01   8.5651770e-01   9.9999996e-01
   1.7782794e-01   6.4391315e-01   9.9990719e-01   7.9908888e-01   9.7700553e-01   9.9994160e-01   8.2557423e-01   9.9999905e-01
   2.1544347e-01   5.4609338e-01   9.9978011e-01   7.8112071e-01   9.3567746e-01   9.9974117e-01   7.9289041e-01   9.9999077e-01
   2.6101572e-01   4.6018484e-01   9.9949903e-01   7.6220066e-01   8.7229559e-01   9.9909628e-01   7.6105375e-01   9.9995037e-01
   3.1622777e-01   3.8632422e-01   9.9889004e-01   7.4179651e-01   7.9854909e-01   9.9742091e-01   7.3028170e-01   9.9980399e-01
   3.8311868e-01   3.2363321e-01   9.9760651e-01   7.1955818e-01   7.2411402e-01   9.9366565e-01   6.9987297e-01   9.9936233e-01
   4.6415888e-01   2.7087030e-01   9.9500335e-01   6.9527986e-01   6.5440912e-01   9.8616850e-01   6.6920112e-01   9.9819766e-01
   5.6234133e-01   2.2672203e-01   9.8999118e-01   6.6888985e-01   5.9187541e-01   9.7272976e-01   6.3790803e-01   9.9545636e-01
   6.8129207e-01   1.8993205e-01   9.8096742e-01   6.4044913e-01   5.3713671e-01   9.5121133e-01   6.0589110e-01   9.8965879e-01
   8.2540419e-01   1.5935367e-01   9.6601486e-01   6.1014637e-01   4.8967364e-01   9.2078338e-01   5.7325622e-01   9.7866633e-01
   1.0000000e+00   1.3396638e-01   9.4355269e-01   5.7828088e-01   4.4822400e-01   8.8321917e-01   5.4025511e-01   9.6012782e-01


==> figures/data/sim_alpha.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 9.950499999999999901e-01 0.000000000000000000e+00
5.000000000000000278e-02 1.000000000000000000e+00 9.901625000000000565e-01 1.000000000000000000e+00
1.000000000000000056e-01 1.000000000000000000e+00 9.849083333333332746e-01 1.000000000000000000e+00
1.500000000000000222e-01 1.000000000000000000e+00 9.784041666666665193e-01 1.000000000000000000e+00
2.000000000000000111e-01 1.000000000000000000e+00 9.722749999999998893e-01 9.997708333333333863e-01
2.500000000000000000e-01 9.999500000000000055e-01 9.655958333333333199e-01 9.994666666666667254e-01
3.000000000000000444e-01 9.999444444444443025e-01 9.587374999999999092e-01 9.988472222222222197e-01
3.500000000000000333e-01 9.999285714285714999e-01 9.524583333333334068e-01 9.978571428571428870e-01
4.000000000000000222e-01 9.999166666666666758e-01 9.454541666666667066e-01 9.962291666666666101e-01
4.500000000000000111e-01 9.998888888888889381e-01 9.387625000000000552e-01 9.939537037037037281e-01
5.000000000000000000e-01 9.998333333333332407e-01 9.333250000000000712e-01 9.903999999999998360e-01
5.500000000000000444e-01 9.997727272727272574e-01 9.259833333333333805e-01 9.855757575757575495e-01
6.000000000000000888e-01 9.997708333333334974e-01 9.186666666666667425e-01 9.804027777777776231e-01
6.500000000000000222e-01 9.997243589743588510e-01 9.125208333333333366e-01 9.738205128205129624e-01
7.000000000000000666e-01 9.996428571428570553e-01 9.052958333333332996e-01 9.650119047619046819e-01
7.500000000000000000e-01 9.995944444444444521e-01 8.988625000000001197e-01 9.536555555555555896e-01
8.000000000000000444e-01 9.994218750000000151e-01 8.935833333333333961e-01 9.425520833333332904e-01
8.500000000000000888e-01 9.992450980392156845e-01 8.878500000000000281e-01 9.303872549019608362e-01
9.000000000000000222e-01 9.990092592592590970e-01 8.828500000000000236e-01 9.164722222222221326e-01
9.500000000000000666e-01 9.990921052631578370e-01 8.788583333333332970e-01 9.007982456140350980e-01
1.000000000000000000e+00 9.990250000000000519e-01 8.731875000000000053e-01 8.865791666666666959e-01


==> figures/data/sim_cder.txt <==
1.000000000000000021e-02 9.929166666666665586e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
1.140624923851320943e-02 9.892307692307693578e-01 9.980769230769230838e-01 1.000000000000000000e+00 1.000000000000000000e+00
1.301025216910831582e-02 9.896666666666666945e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
1.483981788967565427e-02 9.882352941176471006e-01 9.997058823529411109e-01 1.000000000000000000e+00 1.000000000000000000e+00
1.692666615037876146e-02 9.852499999999999591e-01 9.990000000000001101e-01 1.000000000000000000e+00 1.000000000000000000e+00
1.930697728883249559e-02 9.849999999999999867e-01 9.993478260869566032e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.202201949987375729e-02 9.775000000000000355e-01 9.990384615384614309e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.511886431509579437e-02 9.748333333333334405e-01 9.993333333333334068e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.865120269663780361e-02 9.723529411764707531e-01 9.982352941176469985e-01 1.000000000000000000e+00 1.000000000000000000e+00
3.268027589410125305e-02 9.669230769230768852e-01 9.979487179487179782e-01 1.000000000000000000e+00 1.000000000000000000e+00
3.727593720314940212e-02 9.599999999999999645e-01 9.972727272727271997e-01 1.000000000000000000e+00 1.000000000000000000e+00
4.251786303382890098e-02 9.569607843137255543e-01 9.965686274509804043e-01 9.998039215686275183e-01 1.000000000000000000e+00
4.849693428528198402e-02 9.534482758620689280e-01 9.962068965517241192e-01 9.997413793103447910e-01 1.000000000000000000e+00
5.531681197617226847e-02 9.462121212121212821e-01 9.940909090909090251e-01 9.998484848484848753e-01 1.000000000000000000e+00
6.309573444801930275e-02 9.372000000000000330e-01 9.931333333333333124e-01 9.995999999999999330e-01 1.000000000000000000e+00
7.196856730011520764e-02 9.315116279069768357e-01 9.908720930232558510e-01 9.995930232558138950e-01 1.000000000000000000e+00
8.208914159638253105e-02 9.285204081632653095e-01 9.895918367346938638e-01 9.994897959183675074e-01 1.000000000000000000e+00
9.363292088239416611e-02 9.205803571428571308e-01 9.877232142857143016e-01 9.987053571428572418e-01 9.999553571428572152e-01
1.068000432514575465e-01 9.089062500000000266e-01 9.855078124999999689e-01 9.991796874999999689e-01 9.999609375000000355e-01
1.218187912010115365e-01 9.042465753424656638e-01 9.832534246575344028e-01 9.982876712328767610e-01 9.999315068493150882e-01
1.389495494373137463e-01 8.925903614457830759e-01 9.792469879518072018e-01 9.977108433734940274e-01 9.999397590361445154e-01
1.584893192461113431e-01 8.895526315789473726e-01 9.766052631578946430e-01 9.970789473684210646e-01 9.997105263157893829e-01
1.807768676963434074e-01 8.793518518518517180e-01 9.747453703703702343e-01 9.970370370370369439e-01 9.996527777777777235e-01
2.061986009502220218e-01 8.728340080971659365e-01 9.713360323886639502e-01 9.961943319838055810e-01 9.995344129554655233e-01
2.351952635070958808e-01 8.667021276595744395e-01 9.671985815602838210e-01 9.950354609929078498e-01 9.992375886524823558e-01
2.682695795279725903e-01 8.579750778816199741e-01 9.650934579439252037e-01 9.945171339563863011e-01 9.988940809968848145e-01
3.059949687207196289e-01 8.494141689373296833e-01 9.631471389645775982e-01 9.927520435967303047e-01 9.983106267029973058e-01
3.490254878959579421e-01 8.470334928229664717e-01 9.582416267942583943e-01 9.914354066985644476e-01 9.975837320574162392e-01
3.981071705534971472e-01 8.367610062893082734e-01 9.553039832285113997e-01 9.896960167714885515e-01 9.966247379454926669e-01
4.540909610972474475e-01 8.334834558823530637e-01 9.530974264705882604e-01 9.868106617647057766e-01 9.955238970588234926e-01
5.179474679231209633e-01 8.258534621578098589e-01 9.480676328502414263e-01 9.828421900161030678e-01 9.937278582930756388e-01
5.907837911587943136e-01 8.195480225988700518e-01 9.441878531073446545e-01 9.790183615819210150e-01 9.903742937853107220e-01
6.738627168030943970e-01 8.107611386138613430e-01 9.391893564356433854e-01 9.770235148514850865e-01 9.858849009900990668e-01
7.686246100397737813e-01 8.047939262472884048e-01 9.329446854663773214e-01 9.735032537960955912e-01 9.802548806941433490e-01
8.767123872968681786e-01 7.979277566539922928e-01 9.261977186311787236e-01 9.693821292775665066e-01 9.709980988593156503e-01
1.000000000000000000e+00 7.910708333333335007e-01 9.178625000000001366e-01 9.631583333333333385e-01 9.599000000000000865e-01


==> figures/data/sim_cpsr.txt <==
1.000000000000000021e-02 9.799999999999999822e-01 9.987500000000000266e-01 1.000000000000000000e+00 1.000000000000000000e+00
1.140624923851320943e-02 9.761538461538461497e-01 9.965384615384615952e-01 1.000000000000000000e+00 1.000000000000000000e+00
1.301025216910831582e-02 9.693333333333333801e-01 9.969999999999999973e-01 1.000000000000000000e+00 1.000000000000000000e+00
1.483981788967565427e-02 9.629411764705884114e-01 9.964705882352942190e-01 1.000000000000000000e+00 1.000000000000000000e+00
1.692666615037876146e-02 9.534999999999999032e-01 9.919999999999999929e-01 9.992500000000000826e-01 1.000000000000000000e+00
1.930697728883249559e-02 9.408695652173912904e-01 9.913043478260868957e-01 9.995652173913043281e-01 1.000000000000000000e+00
2.202201949987375729e-02 9.303846153846154765e-01 9.915384615384615907e-01 9.998076923076922862e-01 1.000000000000000000e+00
2.511886431509579437e-02 9.101666666666667904e-01 9.868333333333333401e-01 1.000000000000000000e+00 1.000000000000000000e+00
2.865120269663780361e-02 9.002941176470590223e-01 9.770588235294118684e-01 9.988235294117646657e-01 1.000000000000000000e+00
3.268027589410125305e-02 8.803846153846154321e-01 9.743589743589744501e-01 9.987179487179486115e-01 1.000000000000000000e+00
3.727593720314940212e-02 8.607954545454545858e-01 9.654545454545454541e-01 9.981818181818181701e-01 9.998863636363636287e-01
4.251786303382890098e-02 8.320588235294118507e-01 9.490196078431373250e-01 9.957843137254903665e-01 1.000000000000000000e+00
4.849693428528198402e-02 8.047413793103447288e-01 9.363793103448274646e-01 9.925000000000000488e-01 9.998275862068964903e-01
5.531681197617226847e-02 7.859090909090908905e-01 9.191666666666665764e-01 9.867424242424240877e-01 9.996212121212121327e-01
6.309573444801930275e-02 7.517333333333333645e-01 8.968666666666667009e-01 9.775999999999999135e-01 9.986666666666667025e-01
7.196856730011520764e-02 7.230813953488371970e-01 8.625000000000000444e-01 9.641279069767443310e-01 9.966860465116278434e-01
8.208914159638253105e-02 6.881632653061224847e-01 8.322448979591837714e-01 9.397959183673469941e-01 9.915816326530610958e-01
9.363292088239416611e-02 6.543303571428570331e-01 7.881249999999999645e-01 9.075892857142855430e-01 9.788839285714285854e-01
1.068000432514575465e-01 6.181250000000000355e-01 7.505859375000000222e-01 8.644531250000000444e-01 9.495312500000000488e-01
1.218187912010115365e-01 5.779452054794521620e-01 7.068150684931506778e-01 8.136643835616438336e-01 9.027054794520548153e-01
1.389495494373137463e-01 5.424096385542168663e-01 6.618674698795180555e-01 7.603012048192770989e-01 8.460542168674699548e-01
1.584893192461113431e-01 5.061315789473684879e-01 6.093157894736842550e-01 6.956315789473684896e-01 7.670263157894736672e-01
1.807768676963434074e-01 4.721064814814814325e-01 5.650462962962963243e-01 6.375925925925924886e-01 6.995601851851851460e-01
2.061986009502220218e-01 4.372064777327934748e-01 5.127327935222671940e-01 5.780769230769230438e-01 6.265384615384615996e-01
2.351952635070958808e-01 4.006205673758864716e-01 4.684042553191489766e-01 5.211879432624112463e-01 5.595567375886524308e-01
2.682695795279725903e-01 3.673364485981308047e-01 4.240186915887849683e-01 4.665109034267912458e-01 4.979595015576323558e-01
3.059949687207196289e-01 3.337874659400544841e-01 3.825613079019073992e-01 4.189645776566757740e-01 4.433923705722070951e-01
3.490254878959579421e-01 3.046411483253588792e-01 3.445813397129187106e-01 3.739952153110048250e-01 3.949282296650717949e-01
3.981071705534971472e-01 2.765932914046121960e-01 3.086792452830188216e-01 3.317819706498951748e-01 3.513102725366876178e-01
4.540909610972474475e-01 2.494944852941176350e-01 2.756893382352941235e-01 2.964246323529411420e-01 3.122886029411764408e-01
5.179474679231209633e-01 2.244927536231884346e-01 2.456119162640902354e-01 2.628421900161030389e-01 2.738003220611915922e-01
5.907837911587943136e-01 2.014124293785310715e-01 2.188912429378530866e-01 2.335310734463276749e-01 2.441878531073446434e-01
6.738627168030943970e-01 1.803403465346534729e-01 1.946967821782178421e-01 2.073329207920792117e-01 2.169492574257425865e-01
7.686246100397737813e-01 1.612147505422993343e-01 1.737039045553145367e-01 1.819848156182212462e-01 1.905531453362256100e-01
8.767123872968681786e-01 1.435361216730038081e-01 1.539923954372623416e-01 1.624382129277566478e-01 1.676425855513308250e-01
1.000000000000000000e+00 1.275458333333333305e-01 1.368541666666666379e-01 1.435458333333333447e-01 1.486666666666666692e-01

